PTF 13efv - An outburst 500 days prior to the SNHunt 275 explosion and its radiative efficiency

The progenitors of some supernovae (SNe) exhibit outbursts with super-Eddington luminosities prior to their final explosions. This behavior is common among Type IIn SNe, but the driving mechanisms of these precursors are not yet well understood. SNHunt 275 was announced as a possible new SN during May 2015. Here we report on pre-explosion observations of the location of this event by the Palomar Transient Factory (PTF) and report the detection of a precursor about 500 days prior to the 2015 May activity (PTF 13efv). The observed velocities in the 2015 transient and its 2013 precursor absorption spectra are low (1000-2000 km/s), so it is not clear yet if the recent activity indeed marks the final disruption of the progenitor. Regardless of the nature of this event, we use the PTF photometric and spectral observations, as well as Swift-UVOT observations, to constrain the efficiency of the radiated energy relative to the total kinetic energy of the precursor. We find that, using an order-of-magnitude estimate and under the assumption of spherical symmetry, the ratio of the radiated energy to the kinetic energy is in the range of 0.04 to 3400.

==> Table1.txt <==
Title: PTF\,13efv -- An outburst 500 days prior to the SNHunt\,275 explosion and its radiative efficiency
Authors: Ofek, E.O., et al.
Table: (1) PTF photometric observations
================================================================================
Byte-by-byte Description of file: Table1.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   3- 12 F10.4  day     MJD
  15- 21 F7.1   counts  Flux
  25- 30 F6.1   counts  Flux error
--------------------------------------------------------------------------------
--------------------------------------------------------------------------------
  54905.1661    -57.7     62.5
  54905.2811     36.5     56.0
  55084.5089    530.7     86.8
  55087.5125     64.7     95.7
  55137.4415    -33.6     81.1
  55240.1202   -116.8     79.8
  55240.5060    -76.5     93.7
  55241.1410   -116.6     60.3
  55241.4996   -125.0     96.4
  55242.1389    -20.3     50.7
  55242.4967    -42.6     68.8
  55243.1236    -72.9     58.5
  55243.1739    -70.5     49.3
  55243.1756    -25.3     54.2
  55243.2207    -66.8     49.3
  55243.2223   -109.3     51.1
  55243.2676    -29.3     49.5
  55243.2694    -82.7     49.1
  55243.3150    -72.8     50.9
  55243.3167    -28.5     47.1
  55243.3610    -38.1     51.8
  55243.3628    -81.8     50.5
  55243.4087    -94.1     54.3
  55243.4105    -62.8     53.9
  55243.4544   -105.5     80.8
  55243.5096   -173.2     97.2
  56622.4310    439.6    109.9
  56637.3456    303.0    115.6
  56637.3942    218.1     64.5
  56638.4580    359.6     54.8
  56638.4985    498.0     63.1
  56638.5411    412.3     56.6
  56639.2757    241.3    111.5
  56639.3197    278.1     84.9
  56639.3600    277.3     69.6
  56639.4031    252.7     71.8
  56639.4473    336.7     63.0
  56639.4895    287.7     52.9
  56639.5333    283.7     54.3
  56640.4351    391.6    133.3
  56640.4606    315.5    163.7
  56640.4854    293.8    130.7
  56647.4823     61.8    120.0
  56647.5074   -159.5    114.1
  56647.5221    -46.0    117.0


==> Table3.txt <==
Title: PTF\,13efv -- An outburst 500 days prior to the SNHunt\,275 explosion and its radiative efficiency
Authors: Ofek, E.O., et al.
Table: (3) Swift-UVOT photometric observations
================================================================================
Byte-by-byte Description of file: Table3.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   4-  6 A3     ---     Filter
  11- 20 F10.4  day     Time-t0               Time since JD=2457157.36717
  23- 30 F8.3   counts  Flux                  Background subtracted counts
  34- 40 F7.3   counts  Flux error
--------------------------------------------------------------------------------
--------------------------------------------------------------------------------
     V    -2685.8316     0.876     0.054  
     V    -2682.2874     0.979     0.074  
     V    -2680.7415     0.885     0.040  
     V    -2679.6697     0.896     0.052  
     V    -2678.8016     0.892     0.047  
     V    -2677.8010     0.909     0.047  
     V    -2676.7972     0.911     0.053  
     V    -2675.8528     0.887     0.051  
     V    -2674.7830     0.900     0.047  
     V    -2673.0495     0.804     0.066  
     V    -2671.1753     0.968     0.053  
     V    -2667.2932     0.920     0.055  
     V    -2666.5614     0.795     0.045  
     V    -2665.8206     0.895     0.047  
     V    -2664.5529     0.879     0.047  
     V    -2663.8239     0.887     0.051  
     V    -2662.7452     0.919     0.060  
     V    -2661.4186     0.930     0.048  
     V    -2660.8195     0.857     0.048  
     V    -2659.4615     0.814     0.059  
     V    -2658.5444     0.909     0.044  
     V    -2657.5255     0.879     0.055  
     V    -2656.4694     0.832     0.042  
     V    -2652.5872     0.914     0.050  
     V    -2651.5061     0.916     0.140  
     V    -2650.5765     0.866     0.053  
     V    -2649.5729     0.919     0.048  
     V    -2648.3030     0.839     0.050  
     V    -2647.6332     0.921     0.051  
     V    -2645.8279     0.852     0.045  
     V    -2643.8184     0.843     0.045  
     V    -2639.8019     0.874     0.042  
     V    -2637.3842     0.892     0.067  
     V    -2635.1809     0.905     0.043  
     V    -2619.3016     0.861     0.038  
     V    -2273.4391     0.915     0.076  
     V      -92.3502     0.974     0.212  
     V      -85.0324     0.854     0.108  
     V        1.8699     6.271     0.412  
     V        3.0667     7.779     0.468  
     V        3.2049     8.457     0.424  
     V        4.5335     9.271     0.482  
     V        5.1438     8.747     0.598  
     V        6.7913    10.678     0.424  
     V        7.5926     9.939     0.499  
     V        9.9260    11.254     0.556  
     V       10.5929    10.709     0.557  
     V       11.4604    10.381     0.520  
     V       12.5839    10.742     0.570  
     V       13.2586     9.940     0.528  
     V       14.2456     9.533     0.533  
     B    -2685.8357     1.602     0.083  
     B    -2682.2924     1.506     0.099  
     B    -2680.7472     1.551     0.063  
     B    -2679.7383     1.445     0.073  
     B    -2678.8080     1.494     0.070  
     B    -2677.8059     1.491     0.069  
     B    -2676.8007     1.470     0.076  
     B    -2675.8563     1.496     0.075  
     B    -2674.7845     1.500     0.066  
     B    -2673.0517     1.522     0.091  
     B    -2671.1775     1.566     0.070  
     B    -2667.2951     1.477     0.072  
     B    -2666.5631     1.523     0.069  
     B    -2665.8223     1.570     0.070  
     B    -2664.5547     1.568     0.069  
     B    -2663.8248     1.505     0.070  
     B    -2662.7468     1.506     0.076  
     B    -2661.4084     1.563     0.077  
     B    -2660.8107     1.430     0.076  
     B    -2659.4631     1.253     0.077  
     B    -2658.5310     1.494     0.067  
     B    -2657.5273     1.457     0.076  
     B    -2656.4560     1.481     0.067  
     B    -2652.5120     1.323     0.091  
     B    -2651.5074     1.495     0.107  
     B    -2650.5705     1.433     0.079  
     B    -2649.5665     1.483     0.073  
     B    -2648.2947     1.552     0.079  
     B    -2647.6276     1.521     0.077  
     B    -2645.8210     1.527     0.071  
     B    -2643.8139     1.456     0.069  
     B    -2639.7988     1.495     0.066  
     B    -2637.3818     1.529     0.094  
     B    -2634.9590     1.188     0.353  
     B    -2273.4425     1.598     0.105  
     B      -92.3536     1.521     0.271  
     B      -85.0365     1.741     0.153  
     B        1.8652    17.389     0.865  
     B        3.0620    21.511     1.016  
     B        3.1990    21.829     0.878  
     B        4.5300    26.653     1.128  
     B        5.1421    26.652     1.320  
     B        6.2010    28.160     1.041  
     B        7.5909    28.335     1.181  
     B        9.9227    29.354     1.202  
     B       10.5883    27.120     1.176  
     B       11.4551    27.281     1.148  
     B       12.5813    25.263     1.127  
     B       13.2563    23.788     1.055  
     B       14.2426    23.967     1.085  
     U    -2685.8366     0.657     0.047  
     U    -2682.2935     0.748     0.064  
     U    -2680.7484     0.744     0.037  
     U    -2679.7391     0.799     0.049  
     U    -2678.8093     0.781     0.045  
     U    -2677.8068     0.765     0.044  
     U    -2676.8015     0.737     0.048  
     U    -2675.8570     0.686     0.045  
     U    -2674.7874     0.749     0.036  
     U    -2673.0562     0.673     0.044  
     U    -2671.1818     0.768     0.037  
     U    -2667.2988     0.776     0.040  
     U    -2666.5665     0.728     0.036  
     U    -2665.8255     0.722     0.036  
     U    -2664.5583     0.724     0.035  
     U    -2663.8265     0.727     0.037  
     U    -2662.7499     0.657     0.037  
     U    -2661.4135     0.807     0.046  
     U    -2660.8151     0.656     0.042  
     U    -2659.4663     0.695     0.042  
     U    -2658.5377     0.750     0.041  
     U    -2657.5310     0.719     0.039  
     U    -2656.4627     0.712     0.041  
     U    -2652.5807     0.757     0.049  
     U    -2651.7071     0.796     0.051  
     U    -2650.5735     0.710     0.048  
     U    -2649.5697     0.758     0.045  
     U    -2648.2988     0.743     0.047  
     U    -2647.6304     0.758     0.048  
     U    -2645.8245     0.778     0.045  
     U    -2643.6177     0.708     0.035  
     U    -2637.7259     0.742     0.035  
     U    -2273.4433     0.840     0.071  
     U      -92.3541     0.718     0.183  
     U      -85.0373     0.912     0.103  
     U        1.8642    23.550     1.171  
     U        3.0610    29.942     1.441  
     U        3.1980    29.834     1.306  
     U        4.5294    32.478     1.488  
     U        5.1418    33.831     1.722  
     U        6.2004    38.714     1.614  
     U        7.5906    38.916     1.743  
     U        9.9221    36.381     1.628  
     U       10.5875    35.176     1.623  
     U       11.1763    33.927     1.549  
     U       11.4543    32.482     1.487  
     U       12.5808    29.406     1.400  
     U       13.2558    28.200     1.332  
     U       14.2421    27.752     1.332  
     U       15.4353    25.515     1.200  
   UM2    -2685.8308     0.089     0.009  
   UM2    -2682.2863     0.082     0.011  
   UM2    -2680.7404     0.090     0.006  
   UM2    -2679.6691     0.098     0.009  
   UM2    -2678.8002     0.094     0.007  
   UM2    -2677.8000     0.083     0.007  
   UM2    -2676.7964     0.081     0.008  
   UM2    -2675.8521     0.084     0.008  
   UM2    -2673.8463     0.085     0.006  
   UM2    -2672.8488     0.086     0.006  
   UM2    -2671.6516     0.088     0.006  
   UM2    -2273.4384     0.091     0.011  
   UM2     -520.3288     0.090     0.009  
   UM2     -513.6638     0.077     0.009  
   UM2     -506.7962     0.082     0.009  
   UM2     -499.5925     0.091     0.009  
   UM2     -492.7661     0.085     0.009  
   UM2     -483.4949     0.076     0.009  
   UM2     -478.2958     0.091     0.009  
   UM2     -471.4861     0.071     0.009  
   UM2     -464.7646     0.089     0.010  
   UM2     -457.5541     0.078     0.008  
   UM2     -450.7612     0.073     0.008  
   UM2     -443.6939     0.072     0.007  
   UM2     -436.2815     0.082     0.009  
   UM2     -429.8009     0.091     0.009  
   UM2     -422.6851     0.085     0.010  
   UM2     -415.4164     0.091     0.008  
   UM2     -408.3515     0.072     0.009  
   UM2     -402.2074     0.073     0.008  
   UM2     -394.8188     0.082     0.009  
   UM2     -387.6837     0.093     0.009  
   UM2     -377.1405     0.088     0.009  
   UM2     -371.9507     0.083     0.009  
   UM2     -366.0126     0.091     0.009  
   UM2     -359.8139     0.097     0.009  
   UM2     -352.3541     0.078     0.009  
   UM2     -344.8275     0.086     0.009  
   UM2      -92.3496     0.081     0.017  
   UM2      -85.0317     0.094     0.011  
   UM2        1.8709     4.883     0.233  
   UM2        3.0677     6.537     0.309  
   UM2        3.2059     7.363     0.373  
   UM2        4.5341     7.920     0.377  
   UM2        4.5933     7.788     0.376  
   UM2        5.1441     8.111     0.397  
   UM2        5.2694     8.767     0.414  
   UM2        6.7916     9.215     0.424  
   UM2        7.5929     8.292     0.395  
   UM2        9.9909     7.546     0.367  
   UM2       10.5937     6.373     0.308  
   UM2       11.4613     5.486     0.265  
   UM2       12.5844     5.090     0.250  
   UM2       13.2590     4.493     0.222  
   UM2       14.2461     3.710     0.190  
   UW1    -2685.8382     0.204     0.016  
   UW1    -2682.2955     0.180     0.020  
   UW1    -2680.7506     0.211     0.012  
   UW1    -2679.7406     0.201     0.015  
   UW1    -2678.8119     0.236     0.015  
   UW1    -2677.8088     0.212     0.014  
   UW1    -2676.8029     0.207     0.016  
   UW1    -2675.8585     0.222     0.016  
   UW1    -2674.7946     0.205     0.011  
   UW1    -2673.0673     0.210     0.014  
   UW1    -2671.1926     0.218     0.011  
   UW1    -2667.3080     0.203     0.011  
   UW1    -2666.5749     0.217     0.011  
   UW1    -2665.8335     0.202     0.011  
   UW1    -2664.5670     0.207     0.011  
   UW1    -2663.8306     0.205     0.011  
   UW1    -2662.8128     0.205     0.012  
   UW1    -2659.4744     0.199     0.013  
   UW1    -2657.5402     0.212     0.012  
   UW1    -2655.5314     0.204     0.043  
   UW1    -2651.7179     0.192     0.011  
   UW1    -2273.4446     0.216     0.023  
   UW1      -92.3557     0.241     0.054  
   UW1      -85.0393     0.259     0.030  
   UW1        1.8249     9.543     0.494  
   UW1        2.9931    12.374     0.582  
   UW1        3.1950    12.992     0.587  
   UW1        4.5277    15.213     0.704  
   UW1        5.1409    14.573     0.725  
   UW1        6.1989    16.171     0.710  
   UW1        7.5897    15.503     0.714  
   UW1        9.9205    13.696     0.633  
   UW1       10.2437    13.961     0.617  
   UW1       10.5853    13.079     0.618  
   UW1       11.4517    12.153     0.570  
   UW1       12.5795    10.948     0.529  
   UW1       13.2547    10.193     0.492  
   UW1       14.2406     9.059     0.449  
   UW1       14.6348     8.086     0.380  
   UW2    -2685.8349     0.155     0.012  
   UW2    -2682.2914     0.133     0.013  
   UW2    -2680.7460     0.150     0.010  
   UW2    -2679.7375     0.143     0.011  
   UW2    -2678.8067     0.153     0.011  
   UW2    -2677.8048     0.145     0.010  
   UW2    -2676.8000     0.150     0.011  
   UW2    -2675.8556     0.148     0.011  
   UW2    -2673.8504     0.147     0.010  
   UW2    -2672.8589     0.138     0.010  
   UW2    -2671.6613     0.139     0.010  
   UW2    -2273.4418     0.133     0.014  
   UW2      -92.3530     0.130     0.030  
   UW2      -85.0358     0.164     0.019  
   UW2        1.8662     5.463     0.348  
   UW2        3.0629     7.511     0.466  
   UW2        3.2000     8.635     0.511  
   UW2        4.5307    11.179     0.663  
   UW2        5.1424    10.635     0.655  
   UW2        5.2821    10.975     0.648  
   UW2        6.7900    12.804     0.742  
   UW2        7.5912    11.567     0.684  
   UW2        9.9233    10.281     0.609  
   UW2       10.2602     8.978     0.532  
   UW2       10.5891     8.109     0.490  
   UW2       11.4561     6.821     0.412  
   UW2       12.5818     6.094     0.376  
   UW2       13.2567     5.216     0.323  
   UW2       14.2432     4.498     0.285  
   UW2       14.5858     4.037     0.244  


==> Table5.txt <==
Title: PTF\,13efv -- An outburst 500 days prior to the SNHunt\,275 explosion and its radiative efficiency
Authors: Ofek, E.O., et al.
Table: (5) Swift-XRT observations
================================================================================
Byte-by-byte Description of file: Table5.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1-  9 F9.3   day     Time-t0               Time since JD=2457157.36717
  11- 17 F7.1   s       ExpTime
  21- 22 I2     ---     Src counts
  24- 27 I4     ---     Bck counts
--------------------------------------------------------------------------------
--------------------------------------------------------------------------------
-2685.835  9595.4    2   38
-2682.295  4563.3    1   55
-2680.750 28649.6    3  124
-2679.740 11428.2    2   28
-2678.811 15785.9    0   65
-2677.808 15818.3    1   55
-2676.802 11031.7    0   36
-2675.858 11769.2    0   45
-2674.794 15525.2    0   47
-2673.850 11804.7    0   44
-2673.133  6561.6    0   28
-2672.858 12288.1    3   49
-2671.661 11031.3    1   54
-2671.192 15424.9    1   50
-2667.307  6795.6    1   22
-2666.574 13674.8    1   55
-2665.833 13625.6    1   57
-2664.566 14617.5    1   75
-2663.830 12341.4    2   55
-2662.812  8922.7    1   36
-2661.418  3673.2    0   19
-2660.819  3302.1    0   16
-2659.474  6210.6    1   28
-2658.544  5129.9    0   28
-2657.540  8384.4    1   30
-2656.469  4773.9    0   16
-2655.531   178.0    0    0
-2652.587  2359.4    0    7
-2651.717  6872.5    1   28
-2650.576  2544.9    0    7
-2649.572  3713.3    1   15
-2648.302  2956.1    0   16
-2647.632  2652.7    0   10
-2645.827  3806.9    0   18
-2643.818  2727.9    0    5
-2643.617  3186.8    0   11
-2639.801  3733.4    0   22
-2637.384  1010.4    0    4
-2637.725  3996.6    0   18
-2635.180  1825.3    0   10
-2619.301  2577.5    1   14
 -520.328  1937.6    0    9
 -513.663  1955.7    0    8
 -506.796  1837.0    0    6
 -499.592  1995.8    0   14
 -492.765  1733.3    0    8
 -483.494  1855.9    0    5
 -478.295  2191.4    0   14
 -471.485  1580.9    1   12
 -464.764  1343.9    0    8
 -457.553  2056.0    0   11
 -450.760  1978.3    0    5
 -443.693  2682.8    0   11
 -436.281  1256.2    0   12
 -429.800  2213.9    1   11
 -422.684  1350.5    1    5
 -415.416  2592.5    0   12
 -408.351  2203.9    0    8
 -402.207  1764.5    1   94
 -394.818  1720.2    0    6
 -387.683  2251.6    0   20
 -377.140  2211.4    0   19
 -371.950  1865.4    0   12
 -366.012  1813.7    0   16
 -359.813  2132.7    0   16
 -352.353  1366.2    0    9
  -92.355   927.7    0    7
  -88.233  1489.3    0   15
  -85.039  2872.4    0   16
    3.196  2148.8    0   12
    1.826  1975.8    1   11
    2.994  1980.8    0    7
    4.528  1837.5    0    8
    4.594   533.1    0    5
    5.270   887.6    0    8
    5.272  7278.7    0   22
    5.143   915.2    0    3
    6.200  5109.6    0   24
    7.590  1600.8    0    3
    9.921  1553.9    0   11
   10.586  1762.6    0    9
   11.452  2056.0    0    7
   12.580    54.4    0    2
   13.255  1802.7    0    1
   14.241  1557.0    1   13
   14.569  1100.1    0    0
   16.232  1471.7    0    6
   18.567   857.5    0    4
   22.219   589.2    0    1
   23.224  1955.7    1   12
   10.247  6753.7    0   32
   10.244   755.1    0    7
   14.572  9986.6    1   52
-2273.444  4808.5    0   21

